Search for Blazar Flux-Correlated TeV Neutrinos in IceCube 40-String Data

We present a targeted search for blazar flux-correlated high-energy ($\varepsilon_\nu > 1$ TeV) neutrinos from six bright northern blazars, using the public database of northern-hemisphere neutrinos detected during "IC40" 40-string operations of the IceCube neutrino observatory (April 2008 to May 2009). Our six targeted blazars are subjects of long-term monitoring campaigns by the VERITAS TeV gamma-ray observatory. We use the publicly-available VERITAS lightcurves to identify periods of excess and flaring emission. These predefined intervals serve as our "active temporal windows" in a search for an excess of neutrinos, relative to Poisson fluctuations of the near-isotropic atmospheric neutrino background which dominates at these energies. After defining the parameters of an optimized search, we confirm the expected Poisson behavior with Monte Carlo simulations prior to testing for excess neutrinos in the actual data. We make two searches: One for excess neutrinos associated with the bright flares of Mrk 421 that occurred during the IC40 run, and one for excess neutrinos associated with the brightest emission periods of five other blazars (Mrk 501, 1ES 0805+524, 1ES 1218+304, 3C66A, and W Comae), all significantly fainter than the Mrk 421 flares. We find no significant excess of neutrinos from the preselected blazar directions during the selected temporal windows. We derive 90%-confidence upper limits on the number of expected flux-associated neutrinos from each search. These limits are consistent with previous point-source searches and Fermi GeV flux-correlated searches. Our upper limits are sufficiently close to the physically-interesting regime that we anticipate future analyses using already-collected data will either constrain models or yield discovery of the first blazar-associated high-energy neutrinos.

==> table2_mr.txt <==
Title: Search for Blazar Flux-Correlated TeV Neutrinos in IceCube 40-String Data
Authors: Turley C.F., Fox D.B., Murase K., Falcone A., Barnaba M., Coutu S., 
         Cowen D.F., Filippatos G., Hanna C., Keivani A., Messick C., 
         Meszaros P., Mostafa M., Oikonomou F., Shoemaker I., Toomey M., 
         Tesic G., The AMON Core team
Table: Blazar Observations
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units           Label         Explanations
--------------------------------------------------------------------------------
   1- 12 A12    --              Name          Name of target blazar
  14- 22 F9.3   d               MJD           ]54562,54978[ Observation mean epoch 
                                               Julian Day - 2400000.5
  24- 28 F5.3   h               Exposure      ]0,12[ Total exposure time, hours
  30- 34 F5.2   10-11cm-2.s-1   Flux          Flux, 1e-11 photons cm-2 s-1 (1)
  36- 39 F4.2   10-11cm-2.s-1 e_Flux          Flux uncertainty, 1e-11 photons cm-2 s-1 (1)
  41- 44 F4.2   10-11cm-2.s-1   Flux-Revised  ]0,]? Forced-positive revised flux,
                                               1e-11 photons cm-2 s-1 (1)
--------------------------------------------------------------------------------
Note (1): Fluxes over 0.2 TeV < energy < 30 TeV reported as observed flux (Flux) 
    with Gaussian uncertainties (e_Flux), and with forced-positive revised 
    flux estimates (Flux-Revised) where necessary
--------------------------------------------------------------------------------
1ES 0806+524 54564.179 0.226  2.10 1.50      
1ES 0806+524 54566.177 2.554 -0.47 0.72 0.34 
1ES 0806+524 54567.153 0.562  1.00 1.60      
1ES 0806+524 54821.408 0.595  0.52 0.83      
1ES 1218+304 54829.516 1.032  0.92 0.56      
1ES 1218+304 54830.524 0.869  3.11 0.67      
1ES 1218+304 54838.514 1.037  1.90 0.56      
1ES 1218+304 54839.518 0.859  2.14 0.63      
1ES 1218+304 54856.459 0.298  3.30 1.10      
1ES 1218+304 54862.454 3.072  3.79 0.37      
1ES 1218+304 54863.446 3.451  2.82 0.33      
1ES 1218+304 54864.428 2.299  2.05 0.38      
1ES 1218+304 54865.464 1.800  1.47 0.41      
1ES 1218+304 54866.435 1.459  1.46 0.43      
1ES 1218+304 54867.479 0.902  1.68 0.58      
1ES 1218+304 54868.531 0.302  0.03 0.95      
1ES 1218+304 54881.370 0.298  2.50 1.00      
1ES 1218+304 54888.411 0.893  4.49 0.72      
1ES 1218+304 54889.359 1.498  2.75 0.50      
1ES 1218+304 54891.415 0.298  3.30 1.10      
1ES 1218+304 54907.329 1.200  2.04 0.54      
1ES 1218+304 54916.314 0.302  0.81 0.78      
1ES 1218+304 54938.242 1.210  1.11 0.41      
1ES 1218+304 54944.266 1.776  1.28 0.36      
3C 66A       54737.437 2.016  1.63 0.79      
3C 66A       54738.419 2.016  1.04 0.62      
3C 66A       54740.329 5.328  1.40 0.31      
3C 66A       54741.292 8.016  1.49 0.30      
3C 66A       54742.335 3.312  2.13 0.51      
3C 66A       54743.362 4.656  0.73 0.54      
3C 66A       54745.295 6.672  1.24 0.36      
3C 66A       54746.325 2.688  0.76 0.46      
3C 66A       54747.299 6.000  2.57 0.39      
3C 66A       54748.347 3.984  3.17 0.57      
3C 66A       54749.373 3.312  4.05 0.70      
3C 66A       54765.326 0.672  1.30 1.20      
3C 66A       54767.336 0.672  2.00 1.40      
3C 66A       54774.293 0.672  3.50 1.20      
3C 66A       54775.312 0.672  2.20 1.30      
3C 66A       54789.226 0.672  1.80 1.10      
3C 66A       54791.214 0.672  2.50 1.50      
Mrk 421      54562.218 2.100  6.90 3.60      
Mrk 421      54563.205 1.766 21.30 3.50      
Mrk 421      54564.229 3.065  0.40 3.40      
Mrk 421      54565.250 1.150  7.10 3.10      
Mrk 421      54566.272 0.466  1.10 3.30      
Mrk 421      54580.167 1.466 11.90 2.60      
Mrk 421      54581.168 1.450  7.90 2.80      
Mrk 421      54582.176 1.982 11.10 2.60      
Mrk 421      54583.163 0.931  7.90 2.70      
Mrk 421      54584.167 1.332  3.60 2.80      
Mrk 421      54585.220 0.934 18.00 3.00      
Mrk 421      54586.218 3.334 13.30 2.60      
Mrk 421      54587.205 1.901 11.80 3.20      
Mrk 421      54588.225 2.851 60.80 3.10      
Mrk 421      54589.209 3.365 27.50 2.60      
Mrk 421      54591.217 3.382  6.40 3.30      
Mrk 421      54592.192 2.350  9.30 3.00      
Mrk 421      54593.228 2.134  5.90 3.10      
Mrk 421      54594.241 0.950  9.90 2.90      
Mrk 421      54611.184 1.416 13.00 2.40      
Mrk 421      54612.187 1.418 18.30 3.00      
Mrk 421      54613.186 1.418  1.70 3.00      
Mrk 421      54614.183 1.250  0.20 2.90      
Mrk 421      54615.188 1.418  7.90 2.90      
Mrk 421      54616.188 1.402  2.90 3.10      
Mrk 421      54617.179 0.950 16.70 2.20      
Mrk 421      54618.179 0.934  4.30 2.70      
Mrk 421      54619.180 0.934  7.70 2.50      
Mrk 421      54620.176 0.718  3.40 1.80      
Mrk 421      54621.181 0.934  8.50 3.10      
Mrk 421      54622.193 0.468 16.80 2.30      
Mrk 421      54828.452 1.949  0.50 1.90      
Mrk 421      54829.499 1.982  5.90 1.90      
Mrk 421      54830.460 1.932  3.70 1.70      
Mrk 421      54831.452 1.699  5.30 1.80      
Mrk 421      54832.445 0.950  3.70 1.90      
Mrk 421      54833.480 2.484  3.00 1.80      
Mrk 421      54851.362 0.466  7.90 2.50      
Mrk 421      54856.424 3.883  8.90 2.30      
Mrk 421      54858.435 1.966  5.80 2.40      
Mrk 421      54859.371 1.416  5.20 2.10      
Mrk 421      54860.444 2.484  6.70 2.10      
Mrk 421      54862.442 4.416  8.00 2.10      
Mrk 421      54863.430 2.750  9.50 2.20      
Mrk 421      54864.410 1.915  8.80 2.30      
Mrk 421      54865.430 2.916  5.10 2.00      
Mrk 421      54866.436 1.450  6.70 2.10      
Mrk 421      54867.474 0.982  0.30 2.10      
Mrk 421      54879.323 1.884  7.60 2.40      
Mrk 421      54881.352 3.468  7.90 2.00      
Mrk 421      54882.332 2.465  8.00 1.90      
Mrk 421      54883.333 3.434  4.20 1.90      
Mrk 421      54884.328 2.916  7.40 1.90      
Mrk 421      54885.282 0.934  3.20 1.70      
Mrk 421      54886.394 0.934  3.60 2.00      
Mrk 421      54888.352 3.084  6.90 2.10      
Mrk 421      54889.316 2.950  5.20 1.90      
Mrk 421      54890.326 0.466  3.10 1.70      
Mrk 421      54891.350 2.431  3.90 1.80      
Mrk 421      54892.357 1.918  5.50 1.80      
Mrk 421      54893.370 1.433  8.00 2.50      
Mrk 421      54906.226 1.850  8.40 2.30      
Mrk 421      54907.228 1.399  6.40 2.30      
Mrk 421      54908.251 4.099  7.30 2.10      
Mrk 421      54909.246 3.998 -4.30 2.70 0.90 
Mrk 421      54910.267 3.917  6.40 1.80      
Mrk 421      54911.287 3.084  1.70 1.70      
Mrk 421      54913.292 4.565  6.00 2.30      
Mrk 421      54914.297 3.866  1.60 2.20      
Mrk 421      54916.279 4.834  4.60 2.00      
Mrk 421      54918.268 4.366  0.90 2.00      
Mrk 421      54919.232 2.482  0.70 2.00      
Mrk 421      54920.285 2.417  6.80 2.30      
Mrk 421      54921.325 2.484  2.60 2.00      
Mrk 421      54922.343 1.150  1.40 1.90      
Mrk 421      54934.187 2.016  7.10 2.50      
Mrk 421      54937.238 4.601  6.40 2.80      
Mrk 421      54938.230 4.318 10.60 2.30      
Mrk 421      54939.233 3.852  4.70 2.10      
Mrk 421      54940.244 2.851  1.90 1.70      
Mrk 421      54941.255 2.834  7.60 1.90      
Mrk 421      54942.227 3.701  2.10 1.90      
Mrk 421      54943.220 3.900  2.60 1.90      
Mrk 421      54944.225 4.318  3.90 2.10      
Mrk 421      54945.210 3.334  3.10 2.00      
Mrk 421      54947.233 3.017  5.20 2.30      
Mrk 421      54948.243 2.899  8.30 2.20      
Mrk 421      54949.283 0.468  4.70 1.90      
Mrk 421      54964.206 1.399  6.40 1.90      
Mrk 421      54965.196 1.915  1.40 1.70      
Mrk 421      54966.183 1.416  1.00 1.80      
Mrk 421      54967.181 1.416  4.20 1.70      
Mrk 421      54968.187 2.035  1.80 1.60      
Mrk 421      54975.185 1.399  3.60 2.00      
Mrk 421      54976.186 1.402  0.50 1.90      
Mrk 421      54977.186 1.416  3.20 1.90      
Mrk 501      54562.414 0.600  3.49 0.85      
Mrk 501      54564.377 0.298  0.00 1.20      
Mrk 501      54565.434 0.298  5.40 1.20      
Mrk 501      54566.466 0.600  5.29 0.82      
Mrk 501      54567.441 0.312  3.20 1.00      
Mrk 501      54568.450 0.595  4.28 0.85      
Mrk 501      54569.432 0.298  2.80 1.10      
Mrk 501      54582.300 0.302  6.00 2.00      
Mrk 501      54583.311 0.307  2.60 1.40      
Mrk 501      54584.353 0.298  5.20 1.40      
Mrk 501      54585.353 0.298  2.60 1.10      
Mrk 501      54586.355 0.298  4.00 1.20      
Mrk 501      54599.346 0.298  5.10 1.20      
Mrk 501      54907.484 0.634  9.10 1.10      
Mrk 501      54914.434 2.434  5.16 0.51      
W Comae      54562.327 0.902 -0.70 0.42 0.13 
W Comae      54563.275 0.600  0.93 0.70      
W Comae      54564.323 0.600 -0.18 0.60 0.34 
W Comae      54565.322 0.902 -0.96 0.38 0.09 
W Comae      54566.343 0.912  1.48 0.56      
W Comae      54567.351 0.312  0.98 0.98      
W Comae      54568.195 0.638 -2.52 0.73 0.13 
W Comae      54596.196 1.507  0.41 0.38      
W Comae      54624.185 1.214  4.36 0.66      
W Comae      54625.190 0.922  4.83 0.86      
W Comae      54626.190 0.504  2.10 1.20      
W Comae      54828.532 0.590 -0.01 0.61 0.41 
W Comae      54831.535 0.442 -0.57 0.69 0.30 
W Comae      54856.428 0.893  1.61 0.61      
W Comae      54858.514 0.600  0.42 0.67      
W Comae      54892.361 0.898  0.02 0.48      
W Comae      54916.306 0.605  0.63 0.52      
W Comae      54941.262 0.898  0.74 0.48      
W Comae      54947.216 0.302  1.20 0.93      

